Achieving Material Robustness via Symmetric Stress Finite Element Discretizations

When discretizing symmetric stress tensors in variational problems arising in continuum mechanics, one has to choose how to enforce the symmetry of the stress tensor: (i) strongly by requiring the discrete tensors to be pointwise symmetric or (ii) weakly by introducing a Lagrange multiplier. For $H(\mathrm{div})$-conforming finite element discretizations of Hellinger--Reissner elasticity and velocity--stress formulations of incompressible flow, where symmetry of the Cauchy stress tensor is tied to the conservation of angular momentum, we show that this choice may substantially impact the accuracy of the numerical scheme. Through a series of benchmark problems featuring anisotropic constitutive laws inspired by fiber reinforced material, liquid crystal polymer networks, and polar fluids, we show that schemes enforcing symmetry weakly can yield arbitrarily poor stress approximations -- even for zero-stress configurations. However, schemes enforcing symmetry strongly deliver accurate stress approximations independently of the constitutive law, a property we term material robustness. We present a unifying theory that rigorously explains this behavior.

==> data/no_flow_ht.csv <==
Ra,nu,ref,velocity_error,pressure_error,divergence_error
10.0,1.0,0,0.00441888805590666,0.26503135166494457,0.003515725476412409
1000.0,1.0,0,0.4418888055904783,26.50313516649514,0.35157254764104756
100000.0,1.0,0,44.1888805590566,2650.3135166494835,35.157254764113986
10.0,1.0,1,0.0009434026968490629,0.1962575650452463,0.0008506323103543368
1000.0,1.0,1,0.09434026968491895,19.6257565045246,0.08506323103544457
100000.0,1.0,1,9.434026968490507,1962.5756504524707,8.506323103543247
10.0,1.0,2,0.00017197481649643077,0.15923773189975124,0.0001562462766554338
1000.0,1.0,2,0.017197481649644374,15.923773189975119,0.01562462766554528
100000.0,1.0,2,1.7197481649642719,1592.3773189975066,1.56246276655434
10.0,1.0,3,3.087918939918602e-05,0.1399354183427289,2.817841460922178e-05
1000.0,1.0,3,0.0030879189399126315,13.99354183427288,0.0028178414609168053
100000.0,1.0,3,0.308791893990959,1399.3541834272864,0.28178414609142854
10.0,1.0,4,5.50050260215861e-06,0.13008711480250554,5.029708711952885e-06
1000.0,1.0,4,0.0005500502602148799,13.008711480250517,0.000502970871194367
100000.0,1.0,4,0.05500502602135715,1300.8711480250513,0.05029708711931574
10.0,1.0,5,9.760528169584498e-07,0.12511365449931314,8.933849323640784e-07
1000.0,1.0,5,9.760528167457194e-05,12.511365449919037,8.933849321919908e-05
100000.0,1.0,5,0.009760528156059971,1251.136544990563,0.008933849311430498


==> data/no_flow_sv.csv <==
Ra,nu,ref,velocity_error,pressure_error,divergence_error
10.0,1.0,0,1.8282496272951405e-15,0.12030510708172308,6.523521336384733e-16
1000.0,1.0,0,2.8232208137842357e-13,12.030510708172391,7.630073840360596e-14
100000.0,1.0,0,2.453593939266391e-11,1203.0510708172383,6.493869237995043e-12
10.0,1.0,1,2.0534043821373908e-14,0.12011974967809441,1.028704500444357e-14
1000.0,1.0,1,1.3073238122041407e-11,12.011974967809437,2.4797724224197836e-12
100000.0,1.0,1,3.196251720516337e-10,1201.1974967809244,1.4627079471401944e-10
10.0,1.0,2,2.3725923820866725e-13,0.12010812308494423,1.3758135676258509e-13
1000.0,1.0,2,1.652457559122859e-11,12.0108123084945,9.30141540781262e-12
100000.0,1.0,2,1.0033741823494806e-09,1201.0812308494278,5.690167639042506e-10
10.0,1.0,3,6.237469168515798e-14,0.12010739588147952,3.1277634461378645e-14
1000.0,1.0,3,6.884512446898466e-12,12.010739588147807,3.870389732669453e-12
100000.0,1.0,3,6.713792901762139e-10,1201.0739588147646,3.8109882621018503e-10
10.0,1.0,4,8.028517891070874e-14,0.12010735042323967,4.103902158881603e-14
1000.0,1.0,4,9.999988349610696e-12,12.010735042324017,5.896609072008166e-12
100000.0,1.0,4,8.4129088692234e-10,1201.0735042324186,4.4921217522154483e-10
10.0,1.0,5,1.4151509445161562e-13,0.12010734758197,6.552076009770243e-14
1000.0,1.0,5,1.1694652627198075e-11,12.010734758197689,5.192035923112284e-12
100000.0,1.0,5,1.4303907762954905e-09,1201.0734758196218,6.770963614433872e-10


==> data/polar_3d_afw_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,inf,0,6769.72233156743,0.31853021290606204,1299.8198557678747
1000.0,0.0001,inf,0,676972.2331567431,31.85302129060464,129981.98557678725
100000.0,0.0001,inf,0,67697223.3156743,3185.3021290606225,12998198.557678731
10.0,0.0001,inf,1,3534.590790943341,0.1515605970187833,687.1259279934087
1000.0,0.0001,inf,1,353459.079094334,15.156059701878148,68712.59279934084
100000.0,0.0001,inf,1,35345907.9094334,1515.6059701879412,6871259.279934097
10.0,0.0001,inf,2,1785.499139244051,0.07407746195222346,348.11523871264166
1000.0,0.0001,inf,2,178549.9139244051,7.407746195222278,34811.52387126415
100000.0,0.0001,inf,2,17854991.39244051,740.774619522236,3481152.3871264164
10.0,0.0001,inf,3,895.0098246752652,0.036790748808372964,174.60127954450905
1000.0,0.0001,inf,3,89500.98246752648,3.679074880837148,17460.127954450916
100000.0,0.0001,inf,3,8950098.246752648,367.9074880837186,1746012.79544509


==> data/polar_3d_jm_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,inf,0,5613.630101385994,8.545345105287085e-11,0.0
1000.0,0.0001,inf,0,561363.0101385993,8.543183507268082e-09,0.0
100000.0,0.0001,inf,0,56136301.013859935,8.547723060876219e-07,0.0
10.0,0.0001,inf,1,2930.781429448781,1.1120392585134256e-11,0.0
1000.0,0.0001,inf,1,293078.1429448781,1.11297661225552e-09,0.0
100000.0,0.0001,inf,1,29307814.294487808,1.1100757284063964e-07,0.0
10.0,0.0001,inf,2,1480.4640776875299,1.3168528491058893e-11,0.0
1000.0,0.0001,inf,2,148046.40776875295,1.314893442789051e-09,0.0
100000.0,0.0001,inf,2,14804640.776875297,1.3169105383273177e-07,0.0
10.0,0.0001,inf,3,742.1037280836875,2.7184995262393815e-11,0.0
1000.0,0.0001,inf,3,74210.37280836875,2.709622789010555e-09,0.0
100000.0,0.0001,inf,3,7421037.280836875,2.709123728887178e-07,0.0


==> data/polar_afw_3.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,inf,0,0.7365275910535395,0.0001339973867639179,0.7102735805060084
1000.0,0.0001,inf,0,73.65275910534322,0.013399738676527714,71.02735805064296
100000.0,0.0001,inf,0,7365.275910536335,1.3399738676018778,7102.735805033736
10.0,0.0001,inf,1,0.0921358898365519,1.6576565204259008e-05,0.08890055232171204
1000.0,0.0001,inf,1,9.213588983657235,0.0016576565204967629,8.8900552321133
100000.0,0.0001,inf,1,921.3588983648208,0.1657656520560822,889.0055232278457
10.0,0.0001,inf,2,0.011519170600045658,2.060753791530191e-06,0.011113907407076181
1000.0,0.0001,inf,2,1.1519170600125235,0.0002060753789521744,1.1113907407439194
100000.0,0.0001,inf,2,115.19170600105215,0.020607537929399504,111.13907407445296
10.0,0.0001,inf,3,0.0014399646099349747,2.5686327395944137e-07,0.0013891591645002503
1000.0,0.0001,inf,3,0.14399646099033053,2.568632715850746e-05,0.1389159162371263
100000.0,0.0001,inf,3,14.39964609906459,0.002568632716209475,13.891591631641464
10.0,0.0001,inf,4,0.00017999771102294383,3.2060766128057455e-08,0.00017363347276510012
1000.0,0.0001,inf,4,0.017999771102173743,3.206076433759511e-06,0.017363346800283598
100000.0,0.0001,inf,4,1.7999771102280135,0.0003206076347273989,1.7363347037333636


==> data/polar_extra_afw_3.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,1.0,inf,0,7.59926081361474e-05,0.00013494791907611738,7.117401347198875e-05
1000.0,1.0,inf,0,0.007367369479190979,0.01340003173606186,0.007102877780371802
100000.0,1.0,inf,0,0.7365296820853492,1.3399741541574663,0.7102737224351731
10.0,1.0,inf,1,9.505887111523129e-06,1.669548161619749e-05,8.908441748607302e-06
1000.0,1.0,inf,1,0.0009216204388653805,0.0016576924582815654,0.00088902332523269
100000.0,1.0,inf,1,0.09213615106017707,0.16576568716142262,0.0889005701184668
10.0,1.0,inf,2,1.1884486057954687e-06,2.0756228594967498e-06,1.1136893205787738e-06
1000.0,1.0,inf,2,0.00011522439369764391,0.00020607982163741982,0.00011114129965008349
100000.0,1.0,inf,2,0.011519203248201128,0.02060754226967479,0.011113909631671042
10.0,1.0,inf,3,1.485627253983928e-07,2.5872211078576235e-07,1.3920317584393337e-07
1000.0,1.0,inf,3,1.4403731909201829e-05,2.568687924256649e-05,1.3891869765138178e-05
100000.0,1.0,inf,3,0.0014399686907865213,0.0025686332750565945,0.0013891594417565233
10.0,1.0,inf,4,1.8570548692540417e-08,3.2293084037326714e-08,1.7399250911584626e-08
1000.0,1.0,inf,4,1.8004878319709382e-06,3.2061451789481364e-06,1.7363694766517447e-06
100000.0,1.0,inf,4,0.00017999822114043098,0.0003206077116108282,0.00017363350510620637


==> data/polar_extra_hz_3.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,1.0,inf,0,7.599083403431174e-05,1.3272639934960631e-05,0.0
1000.0,1.0,inf,0,0.00736718716904241,1.3276805569259771e-05,0.0
100000.0,1.0,inf,0,0.7365114465972552,1.3272644715866195e-05,0.0
10.0,1.0,inf,1,9.505835158785715e-06,1.6586237936297473e-06,0.0
1000.0,1.0,inf,1,0.0009216151022629956,1.6586238091925075e-06,0.0
100000.0,1.0,inf,1,0.09213561727109959,1.6587000956901878e-06,0.0
10.0,1.0,inf,2,1.1884470389898845e-06,2.0731351314819258e-07,0.0
1000.0,1.0,inf,2,0.0001152242327868081,2.073136664797075e-07,0.0
100000.0,1.0,inf,2,0.011519187153285392,2.089038768905279e-07,0.0
10.0,1.0,inf,3,1.485626773838749e-07,2.591373477453388e-08,0.0
1000.0,1.0,inf,3,1.4403726973992503e-05,2.591756768913995e-08,0.0
100000.0,1.0,inf,3,0.0014399681971663187,5.195326676122241e-08,0.0
10.0,1.0,inf,4,1.857054771424418e-08,3.2392121213574852e-09,0.0
1000.0,1.0,inf,4,1.8004876785372823e-06,3.3397616687332323e-09,0.0
100000.0,1.0,inf,4,0.00017999820580277763,8.16104481248131e-08,0.0


==> data/polar_extra_jm_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,1.0,inf,0,0.05628356633044583,0.012421232102358624,0.0
1000.0,1.0,inf,0,5.538430720580649,0.012421232102373659,0.0
100000.0,1.0,inf,0,553.7836805365033,0.012421232103947338,0.0
10.0,1.0,inf,1,0.028142167490547664,0.006210345294516158,0.0
1000.0,1.0,inf,1,2.769249534704093,0.006210345294560518,0.0
100000.0,1.0,inf,1,276.8952534429979,0.0062103452991073655,0.0
10.0,1.0,inf,2,0.014071131783037937,0.003105137338445079,0.0
1000.0,1.0,inf,2,1.3846290388841194,0.0031051373384886113,0.0
100000.0,1.0,inf,2,138.44805334139988,0.003105137346830777,0.0
10.0,1.0,inf,3,0.007035571896148904,0.001552564143391846,0.0
1000.0,1.0,inf,3,0.6923150533751417,0.0015525641434400038,0.0
100000.0,1.0,inf,3,69.22407999734544,0.0015525641798736147,0.0
10.0,1.0,inf,4,0.0035177866986503504,0.0007762814974740642,0.0
1000.0,1.0,inf,4,0.34615759342894237,0.0007762814975444245,0.0
100000.0,1.0,inf,4,34.61204666447708,0.000776281755003846,0.0


==> data/polar_hz_3.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,inf,0,0.7365093555203761,1.0440891916697623e-12,0.0
1000.0,0.0001,inf,0,73.65093555201413,1.0431132004510483e-10,0.0
100000.0,0.0001,inf,0,7365.093555202449,1.0471783943660303e-08,0.0
10.0,0.0001,inf,1,0.09213535604618533,1.5207895925067182e-12,0.0
1000.0,0.0001,inf,1,9.213535604624019,1.5438047976060463e-10,0.0
100000.0,0.0001,inf,1,921.3535604606061,1.5436743610315576e-08,0.0
10.0,0.0001,inf,2,0.011519154505085477,2.5890336002469724e-12,0.0
1000.0,0.0001,inf,2,1.1519154505077005,2.5765683479357075e-10,0.0
100000.0,0.0001,inf,2,115.19154505076828,2.5776781174068215e-08,0.0
10.0,0.0001,inf,3,0.0014399641162855523,4.4728347979221974e-12,0.0
1000.0,0.0001,inf,3,0.14399641162762775,4.4551718997012645e-10,0.0
100000.0,0.0001,inf,3,14.399641162691621,4.4614455534575636e-08,0.0
10.0,0.0001,inf,4,0.00017999769568664782,8.167158472679857e-12,0.0
1000.0,0.0001,inf,4,0.017999769569056804,8.129998539509572e-10,0.0
100000.0,0.0001,inf,4,1.799976957008623,8.137047545445463e-08,0.0


==> data/polar_jm_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,inf,0,553.7830837486539,5.39400254909908e-12,0.0
1000.0,0.0001,inf,0,55378.30837486537,4.937583871159022e-10,0.0
100000.0,0.0001,inf,0,5537830.837486539,4.799513805608314e-08,0.0
10.0,0.0001,inf,1,276.89495500597707,8.105873229342262e-12,0.0
1000.0,0.0001,inf,1,27689.495500597717,8.111677912394173e-10,0.0
100000.0,0.0001,inf,1,2768949.550059771,8.093137819333415e-08,0.0
10.0,0.0001,inf,2,138.4479041175027,1.575667653547209e-11,0.0
1000.0,0.0001,inf,2,13844.790411750262,1.5768312205752488e-09,0.0
100000.0,0.0001,inf,2,1384479.0411750264,1.574756405433772e-07,0.0
10.0,0.0001,inf,3,69.22400538472355,3.111449927924546e-11,0.0
1000.0,0.0001,inf,3,6922.400538472353,3.110679491390211e-09,0.0
100000.0,0.0001,inf,3,692240.0538472359,3.1099724614724173e-07,0.0
10.0,0.0001,inf,4,34.61200935808196,6.177164631941055e-11,0.0
1000.0,0.0001,inf,4,3461.200935808194,6.1741901643725285e-09,0.0
100000.0,0.0001,inf,4,346120.0935808197,6.174152633129628e-07,0.0


==> data/rigid_body_motion_afw_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,1.0,0,0.37968335742252857,6.446567813695804e-15,3.5327406839702005e-14
1000.0,0.0001,1.0,0,37.968335742252854,7.432835546828934e-13,3.5891003624820088e-12
100000.0,0.0001,1.0,0,3796.8335742252852,7.415590564701252e-11,3.701567645428157e-10
10.0,0.0001,1.0,1,0.18984167871126423,4.0110120046027495e-15,1.393294827685348e-13
1000.0,0.0001,1.0,1,18.984167871126413,3.9856553887737273e-13,1.3714906829145839e-11
100000.0,0.0001,1.0,1,1898.416787112641,5.409480807485618e-11,1.3875959636812272e-09
10.0,0.0001,1.0,2,0.09492083935563207,6.697878335273626e-15,7.765136020939549e-14
1000.0,0.0001,1.0,2,9.492083935563226,5.103832248679394e-13,7.61201007142997e-12
100000.0,0.0001,1.0,2,949.2083935563222,7.569708733238611e-11,7.950157692192739e-10
10.0,0.0001,1.0,3,0.04746041967781512,9.318510307267941e-15,1.2544762261247486e-13
1000.0,0.0001,1.0,3,4.746041967781556,9.879864807899978e-13,1.2673616349144728e-11
100000.0,0.0001,1.0,3,474.6041967781604,9.218413447989703e-11,1.282795417015678e-09
10.0,0.0001,1.0,4,0.02373020983890933,1.3749205856713043e-14,2.3384967679605223e-13
1000.0,0.0001,1.0,4,2.373020983890762,1.4748578298589544e-12,2.325008797126135e-11
100000.0,0.0001,1.0,4,237.30209838905847,1.237637843678355e-10,2.3330881616287045e-09


==> data/rigid_body_motion_jm_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,1.0,0,0.28299926570737455,1.1890997048947021e-14,0.0
1000.0,0.0001,1.0,0,28.299926570737448,1.4754613273960704e-12,0.0
100000.0,0.0001,1.0,0,2829.992657073745,2.4286066455319673e-10,0.0
10.0,0.0001,1.0,1,0.14149963285368727,1.6976351538049845e-14,0.0
1000.0,0.0001,1.0,1,14.149963285368724,1.8579679417705744e-12,0.0
100000.0,0.0001,1.0,1,1414.9963285368742,1.6299979883979143e-10,0.0
10.0,0.0001,1.0,2,0.0707498164268437,2.4664301519026424e-14,0.0
1000.0,0.0001,1.0,2,7.074981642684368,2.6210030179674437e-12,0.0
100000.0,0.0001,1.0,2,707.4981642684367,3.498468773083753e-10,0.0
10.0,0.0001,1.0,3,0.03537490821342177,7.898761367499823e-14,0.0
1000.0,0.0001,1.0,3,3.5374908213421867,6.6204693886779904e-12,0.0
100000.0,0.0001,1.0,3,353.7490821342204,7.578880945716002e-10,0.0
10.0,0.0001,1.0,4,0.017687454106711745,1.537717224062914e-13,0.0
1000.0,0.0001,1.0,4,1.7687454106710812,1.6377584804656233e-11,0.0
100000.0,0.0001,1.0,4,176.87454106710254,1.5549666444070433e-09,0.0


==> data/rigid_body_motion_peers_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,1.0,0,0.37968335742252857,1.1102258007835198e-15,2.577336424136249e-13
1000.0,0.0001,1.0,0,37.968335742252854,8.315490074508711e-14,2.5556609092546664e-11
100000.0,0.0001,1.0,0,3796.8335742252852,1.714381667259498e-11,2.5442446337442285e-09
10.0,0.0001,1.0,1,0.18984167871126423,2.3846673812578595e-15,6.550830099555796e-13
1000.0,0.0001,1.0,1,18.984167871126413,4.2446560047965055e-13,6.478396644698643e-11
100000.0,0.0001,1.0,1,1898.416787112641,3.429138268105467e-11,6.485720179798921e-09
10.0,0.0001,1.0,2,0.09492083935563207,3.526192682917412e-15,3.8141637857575803e-13
1000.0,0.0001,1.0,2,9.492083935563226,4.3665157452813043e-13,3.7843694180027396e-11
100000.0,0.0001,1.0,2,949.2083935563222,3.365860940169273e-11,3.779108923236724e-09
10.0,0.0001,1.0,3,0.04746041967781512,3.965125884453747e-15,5.522928287504948e-13
1000.0,0.0001,1.0,3,4.746041967781556,6.112604249144965e-13,5.515617471318158e-11
100000.0,0.0001,1.0,3,474.6041967781604,6.136842987684389e-11,5.579309488373122e-09
10.0,0.0001,1.0,4,0.02373020983890933,7.647366934451899e-15,7.816274603749817e-13
1000.0,0.0001,1.0,4,2.373020983890762,7.285459211059927e-13,7.741790339258994e-11
100000.0,0.0001,1.0,4,237.30209838905847,7.298384947513288e-11,7.728113972611469e-09


==> data/transverse_isotropic_afw_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,0.0,0,3087.1794931521677,0.5935083110460145,2963.619765801482
1000.0,0.0001,0.0,0,308717.9493152168,59.3508311046014,296361.97658014816
100000.0,0.0001,0.0,0,30871794.93152168,5935.083110460143,29636197.65801481
10.0,0.0001,0.0,1,1544.6148715644126,0.2963003171052562,1481.6907349901073
1000.0,0.0001,0.0,1,154461.48715644132,29.63003171052564,148169.07349901067
100000.0,0.0001,0.0,1,15446148.715644125,2963.0031710525636,14816907.349901067
10.0,0.0001,0.0,2,772.4351650710556,0.14812272209082927,740.8027503253277
1000.0,0.0001,0.0,2,77243.51650710545,14.812272209082867,74080.2750325328
100000.0,0.0001,0.0,2,7724351.650710556,1481.2272209082926,7408027.503253277
10.0,0.0001,0.0,3,386.2335273248072,0.07406530895595655,370.39309174528785
1000.0,0.0001,0.0,3,38623.35273248072,7.406530895595636,37039.309174528804
100000.0,0.0001,0.0,3,3862335.2732480657,740.653089559574,3703930.917452884
10.0,0.0001,0.0,4,193.1187557954533,0.03703516235011916,185.1950273059112
1000.0,0.0001,0.0,4,19311.875579545263,3.7035162350119237,18519.502730591128
100000.0,0.0001,0.0,4,1931187.5579545326,370.35162350119083,1851950.2730591206


==> data/transverse_isotropic_afw_2.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,0.0,0,91.23358133269944,0.011702787439713416,59.6409123234829
1000.0,0.0001,0.0,0,9123.358133269945,1.1702787439713553,5964.091232348301
100000.0,0.0001,0.0,0,912335.8133269947,117.02787439713786,596409.123234832
10.0,0.0001,0.0,1,22.817464511454652,0.0029010010528125784,14.907586088416219
1000.0,0.0001,0.0,1,2281.7464511454646,0.2901001052813091,1490.758608841627
100000.0,0.0001,0.0,1,228174.64511454658,29.01001052812844,149075.86088416382
10.0,0.0001,0.0,2,5.704933544124069,0.0007218336257473542,3.727128865614088
1000.0,0.0001,0.0,2,570.493354412417,0.07218336257452347,372.71288656148573
100000.0,0.0001,0.0,2,57049.335441240735,7.218336257475327,37271.288656140954
10.0,0.0001,0.0,3,1.426268858409615,0.00018000265244383313,0.9318821672702045
1000.0,0.0001,0.0,3,142.6268858409615,0.018000265244368346,93.18821672701459
100000.0,0.0001,0.0,3,14262.688584096142,1.8000265244408724,9318.821672703174
10.0,0.0001,0.0,4,0.3565694317301509,4.494187792657964e-05,0.23298752079266077
1000.0,0.0001,0.0,4,35.65694317301529,0.004494187792623844,23.29875207925751
100000.0,0.0001,0.0,4,3565.694317301518,0.44941877926585855,2329.875207926505


==> data/transverse_isotropic_afw_3.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,0.0,0,1.2571310942167313,2.4789238722942963e-13,9.450668543417568e-10
1000.0,0.0001,0.0,0,125.71310942167264,2.5145504762156705e-11,9.324457691180279e-08
100000.0,0.0001,0.0,0,12571.310942168064,2.4334813535570096e-09,9.275109927638988e-06
10.0,0.0001,0.0,1,0.15714138677588382,4.98231148102947e-13,1.4980989367005369e-09
1000.0,0.0001,0.0,1,15.714138677590377,4.9092244718965353e-11,1.4934902237623641e-07
100000.0,0.0001,0.0,1,1571.4138677600058,4.8955773729966175e-09,1.4898500942901103e-05
10.0,0.0001,0.0,2,0.0196426733458213,9.03426019481091e-13,2.6843048954939086e-09
1000.0,0.0001,0.0,2,1.9642673345845147,9.079535497824063e-11,2.707591949620997e-07
100000.0,0.0001,0.0,2,196.4267334585173,9.032369946222391e-09,2.674998392052632e-05
10.0,0.0001,0.0,3,0.002455334167123016,1.728717296677429e-12,4.884884681929656e-09
1000.0,0.0001,0.0,3,0.24553341671306986,1.7268858015009263e-10,4.877132843829318e-07
100000.0,0.0001,0.0,3,24.55334167165557,1.7239213039861647e-08,4.8689783717796126e-05
10.0,0.0001,0.0,4,0.0003069167698858647,3.383840497586102e-12,9.68606932965854e-09
1000.0,0.0001,0.0,4,0.030691676988816953,3.3820226673252275e-10,9.668555678703152e-07
100000.0,0.0001,0.0,4,3.0691676988739593,3.3768970663896046e-08,9.655903767058775e-05


==> data/transverse_isotropic_jm_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,0.0,0,2302.7032232834044,2.2311003644426618e-13,0.0
1000.0,0.0001,0.0,0,230270.3223283404,2.2722566302408845e-11,0.0
100000.0,0.0001,0.0,0,23027032.232834045,2.2107346225848817e-09,0.0
10.0,0.0001,0.0,1,1151.4943269368932,4.1166689946540957e-13,0.0
1000.0,0.0001,0.0,1,115149.43269368932,4.1267771762786485e-11,0.0
100000.0,0.0001,0.0,1,11514943.269368928,4.233515018435113e-09,0.0
10.0,0.0001,0.0,2,575.7649449861725,9.597308951122525e-13,0.0
1000.0,0.0001,0.0,2,57576.494498617285,9.559519355277174e-11,0.0
100000.0,0.0001,0.0,2,5757649.449861726,9.67037179062823e-09,0.0
10.0,0.0001,0.0,3,287.8846933739032,2.0994580129650315e-12,0.0
1000.0,0.0001,0.0,3,28788.46933739034,2.092767313653284e-10,0.0
100000.0,0.0001,0.0,3,2878846.933739031,2.1057721943029275e-08,0.0
10.0,0.0001,0.0,4,143.94262424052897,4.286753148354718e-12,0.0
1000.0,0.0001,0.0,4,14394.262424052875,4.2907318539448814e-10,0.0
100000.0,0.0001,0.0,4,1439426.2424052872,4.278777984860006e-08,0.0


==> data/transverse_isotropic_peers_1.csv <==
Bnd,mu,lambda,ref,displacement_error,sigma_error,omega_err
10.0,0.0001,0.0,0,3086.9484282624785,0.004970095613704775,66.07943179437666
1000.0,0.0001,0.0,0,308694.8428262479,0.4970095613704863,6607.943179437721
100000.0,0.0001,0.0,0,30869484.28262478,49.70095613704844,660794.3179437761
10.0,0.0001,0.0,1,1544.5850783263306,0.0013601965239733685,16.71271974585894
1000.0,0.0001,0.0,1,154458.50783263316,0.13601965239735522,1671.2719745858656
100000.0,0.0001,0.0,1,15445850.783263315,13.601965239736087,167127.19745853412
10.0,0.0001,0.0,2,772.4313941107214,0.0003313207034413794,4.140629938205011
1000.0,0.0001,0.0,2,77243.13941107212,0.03313207034413353,414.06299382050514
100000.0,0.0001,0.0,2,7724313.941107213,3.3132070344137343,41406.29938204961
10.0,0.0001,0.0,3,386.2330538437805,8.181653402787152e-05,1.0305151083691917
1000.0,0.0001,0.0,3,38623.30538437806,0.008181653402786445,103.05151083694169
100000.0,0.0001,0.0,3,3862330.538437806,0.8181653402785477,10305.151083691168
10.0,0.0001,0.0,4,193.1186965176011,2.0327257721748938e-05,0.2569134944261693
1000.0,0.0001,0.0,4,19311.86965176009,0.0020327257721708416,25.69134944258848
100000.0,0.0001,0.0,4,1931186.965176018,0.20327257721713074,2569.134944258308

